Unifying Models of Intergroup Hostility in Online Discourse

Hostile rhetoric toward social groups can normalize exclusion and justify mistreatment, as well as contribute to rising polarization and political violence. Efforts to moderate hostile rhetoric in online speech draw on foundational theories in social and moral psychology, and political science. However, these theories were developed largely in parallel, often propose different and sometimes conflicting accounts of how hostility develops, and have rarely been tested against each other in real discourse. The result is a fragmented understanding of the rhetorical mechanisms of hostility, without a clear sense of how they appear, and relate to each other, in real-world discourse. Using 2.86 million posts from TikTok, Truth Social, and Twitter/X during the 2024 U.S. presidential election, we model the mechanisms of six foundational theories of intergroup hostility -- boundary construction, threat construction, scapegoating, negative evaluation, dehumanization, and action orientation -- within a common empirical framework to recover the broader organization of intergroup hostility rhetoric. Structurally, we find that boundary construction and threat construction anchor the system; temporally, we find that these mechanisms tend to follow a regular ordering: boundary construction, derogation, and action orientation tend to appear early; dehumanization and threat construction later; scapegoating latest. Mapping how these theoretical frameworks actually manifest in discourse bridges longstanding divisions across social science traditions and presents computational social science with a clearer empirical foundation for modeling intergroup hostility rhetoric beyond single-label detection.

==> AnonymousSubmission/LaTeX/csvs/adjusted_cold_start_temporal_plot.csv <==
window_days,action_orientation,boundary_construction,dehumanization,negative_evaluation,scapegoating,threat_construction
0,0.27223831139121835,0.2667850082960125,0.2815521319911527,0.2647709058740316,0.310117456125926,0.2825998568135344
1,0.27486263957750956,0.2695283205821929,0.2834531740132812,0.2666614195892706,0.3135528770004611,0.285179326659995
2,0.28147510446852003,0.27818395315010774,0.29142322630312684,0.277379519309554,0.32131067912172745,0.29191143978277795
3,0.28519723603409647,0.28383994388676687,0.2959469223834886,0.28007470855366073,0.32603941557163624,0.2961994561509928
4,0.28572673425288003,0.28459623395390293,0.2968040628374568,0.28092800455068706,0.3266935860390355,0.29773847542019555
5,0.2880124095598123,0.2856285922503667,0.2997223817124863,0.27923974373646915,0.33082926769357274,0.2979974457812375
6,0.29163958282257396,0.2895641132650152,0.3039697758497061,0.2798261692300059,0.33582624327200894,0.30081598684415845
7,0.29555952491469917,0.2944963342030693,0.30981257615889735,0.2844210095732981,0.3380481792411625,0.3050751486143223
8,0.29802400077814334,0.29520270977738655,0.31279580743568186,0.2878892453984396,0.3405814167819479,0.30711525718293725
9,0.2995420242978907,0.2982533447176964,0.3167792448018111,0.2900765543814193,0.34379978311812176,0.30965931379707756
10,0.30145222038738106,0.30059570240142464,0.32147572394984947,0.2925149950652892,0.34329053324413505,0.31321008061740596
11,0.30114449617138095,0.3005482991803715,0.32147489325295464,0.29249402825235804,0.3429759158339082,0.31311583253240327
12,0.3014913675577552,0.3011001273444557,0.32251131326009486,0.2929353545239327,0.34271405558353085,0.3136816552298022
13,0.3014913675577552,0.3011001273444557,0.32251131326009486,0.2929353545239327,0.34271405558353085,0.3136816552298022
14,0.30145701067564346,0.30091747838240934,0.32338649783782125,0.2923800403771354,0.3423688402414743,0.3133889932949241
15,0.30155380029609125,0.30118147692584596,0.3240261949448324,0.29316760232543515,0.3424513507478979,0.3147109009235671
16,0.3012276401036909,0.302581904615234,0.3231412521182087,0.29610322254661353,0.34327981030968074,0.3161505774032671
17,0.3045212089422368,0.30590761648661047,0.3267310467297915,0.300732033493748,0.3448623375014116,0.32011366673819297
18,0.30556701317590557,0.30539927770808123,0.3272721744435953,0.30125705616094484,0.3454944511301818,0.3197781088009957
19,0.30624731559087476,0.30563230596499175,0.3260746530075426,0.30209278761906283,0.3452537980173705,0.31922505697771825
20,0.3081856171712666,0.3072259615974192,0.327200926316462,0.3033130164905603,0.35022489183886796,0.3216987316807376
21,0.3092772421238494,0.3081965651828829,0.3281961482399212,0.3033474567430747,0.35190872051447813,0.32130910046227606
22,0.3099202985467645,0.30692779834300177,0.3283168614466173,0.30253582613941976,0.3478012746930469,0.3194961978550761
23,0.31193596628838566,0.3071080011726854,0.32969166352503315,0.30328867286527955,0.35034958147494183,0.3206692058689565
24,0.31344374044897505,0.31029285545722496,0.3320170556749986,0.30397430794088465,0.35351596561421417,0.3232675619935975
25,0.3138792566608559,0.3101275825093879,0.3341531441167368,0.30518780406754875,0.3596536005743879,0.3249616816734011
26,0.3132698688675309,0.31170566026418184,0.333763831930526,0.30530159218348735,0.35942004657019117,0.3254257884727259
27,0.3150556607835266,0.3113456031898662,0.3339538720029454,0.30605279141606806,0.35996706022463826,0.32558256751048226
28,0.3139776582311289,0.3099615242996345,0.33243842570930426,0.3042775716256553,0.35934866355820927,0.3253246041793274
29,0.3144064580147371,0.3101467205000813,0.3330139330469051,0.3049983996439828,0.358603321674425,0.3256845554665112
30,0.31659099045467537,0.311041802243131,0.3346353164695684,0.3045001872537258,0.3545939171766121,0.32656479172719394


==> AnonymousSubmission/LaTeX/csvs/cold_start_temporal_plot.csv <==
window_days,action_orientation,boundary_construction,dehumanization,negative_evaluation,scapegoating,threat_construction
0,0.2563125478454888,0.2328247068537622,0.3161901170580642,0.2944268090806005,0.3498806820815785,0.27212780236992307
1,0.2583227370798532,0.23470327239836897,0.3195135929346553,0.29759711522370774,0.35432001148558734,0.274115193731781
2,0.2635625713857778,0.24292379788528937,0.3291864207409896,0.3100831813379422,0.3659363870316666,0.2801467341404537
3,0.2671031674021039,0.2477583694084898,0.3347871413087178,0.3138583010281297,0.37202545493879124,0.28416123412299005
4,0.26749507019601904,0.248436575297945,0.3359798519719994,0.31518684662870583,0.3724024996026704,0.2855694916085048
5,0.27002651305574915,0.24998437776242113,0.3383405056548864,0.3135010518472018,0.3766185987715489,0.28579727999097626
6,0.2723663339986158,0.2544375751487508,0.343541699700095,0.31461275475063216,0.3816757050310877,0.288890063893794
7,0.2759881593215474,0.25843516089176155,0.35043292578225194,0.32150736928815543,0.3842031777150156,0.2923517520108627
8,0.27830080780286104,0.25858003438448895,0.35349512756162205,0.3252962830270803,0.38846278339038054,0.2948542633016767
9,0.2805189543312698,0.2611705574357707,0.3574064710729756,0.32721856070938876,0.39248777486930686,0.2976765765086148
10,0.2824731670492453,0.2639464571788806,0.36225247602569594,0.3294073677741575,0.39215706542853507,0.3014753637293809
11,0.2820422991210252,0.2638645580905306,0.36225247602569594,0.3294073677741575,0.39165848838060174,0.3014753637293809
12,0.2820757127925676,0.26432111614599707,0.36334332310985457,0.3296929510537286,0.39308395101436755,0.30217073512276393
13,0.2820757127925676,0.26432111614599707,0.36334332310985457,0.3296929510537286,0.39308395101436755,0.30217073512276393
14,0.2821207003316621,0.26399277104808916,0.36389736450480487,0.3290239031468833,0.39308395101436755,0.30220693750346944
15,0.2820371317340145,0.26427861058348234,0.36442425948480567,0.33020855837646423,0.39308395101436755,0.30340595126514264
16,0.28205266450676236,0.2657854021703332,0.36372739359703854,0.33252850777680937,0.39434432437499317,0.3047188331721248
17,0.2857163625100332,0.268688975541917,0.3674115840225482,0.33775438027285437,0.3962498295939683,0.30862017511943596
18,0.2868505878663114,0.26817842247403584,0.3678469117652162,0.3383561858299664,0.3963990114732201,0.30828385360695126
19,0.28750172912340916,0.26922081211251503,0.36617795802588,0.33887993899601754,0.39691976829702463,0.3073976802604161
20,0.28961998362931324,0.2707368234603551,0.3673124855936856,0.3402957723875035,0.4022257473678811,0.30976079226830205
21,0.2909504692213119,0.27204805172967084,0.36770070915479836,0.34115853969409893,0.4027497616027525,0.3091456251457135
22,0.2921269784890714,0.271281750610699,0.3678318234500272,0.34026686869982625,0.3971392589795371,0.30698898655084716
23,0.29313093660063144,0.2714727617219398,0.3695179690318524,0.34162468456320366,0.39971256579351416,0.30837730518337825
24,0.2948669509298483,0.2737611563721096,0.3719562985648145,0.343476090960087,0.40340063162405115,0.31054642088997375
25,0.29554298212153296,0.27417196268261024,0.3730954970149882,0.3456412952848418,0.40788749676274466,0.31216180046233205
26,0.294411076196271,0.2749608102480828,0.3743814986367987,0.34639701182392607,0.40812443666033005,0.3123943900740859
27,0.29712743199778224,0.27487249744667624,0.37452272603790965,0.34694458483702206,0.40827403534595275,0.3118060007821388
28,0.29605072503840096,0.27381844582685355,0.37304851898055097,0.34493520278457745,0.4073777139233222,0.3115792458744767
29,0.2965814912026451,0.27386559969861796,0.3739041751782939,0.3462133964770468,0.4061845532552345,0.31142756177997966
30,0.298778369662777,0.2742707414914022,0.37560426306787154,0.34636765091495414,0.4013486159799212,0.3126841858703039


==> csvs/adjusted_cold_start_temporal_plot.csv <==
window_days,action_orientation,boundary_construction,dehumanization,negative_evaluation,scapegoating,threat_construction
0,0.27223831139121835,0.2667850082960125,0.2815521319911527,0.2647709058740316,0.310117456125926,0.2825998568135344
1,0.27486263957750956,0.2695283205821929,0.2834531740132812,0.2666614195892706,0.3135528770004611,0.285179326659995
2,0.28147510446852003,0.27818395315010774,0.29142322630312684,0.277379519309554,0.32131067912172745,0.29191143978277795
3,0.28519723603409647,0.28383994388676687,0.2959469223834886,0.28007470855366073,0.32603941557163624,0.2961994561509928
4,0.28572673425288003,0.28459623395390293,0.2968040628374568,0.28092800455068706,0.3266935860390355,0.29773847542019555
5,0.2880124095598123,0.2856285922503667,0.2997223817124863,0.27923974373646915,0.33082926769357274,0.2979974457812375
6,0.29163958282257396,0.2895641132650152,0.3039697758497061,0.2798261692300059,0.33582624327200894,0.30081598684415845
7,0.29555952491469917,0.2944963342030693,0.30981257615889735,0.2844210095732981,0.3380481792411625,0.3050751486143223
8,0.29802400077814334,0.29520270977738655,0.31279580743568186,0.2878892453984396,0.3405814167819479,0.30711525718293725
9,0.2995420242978907,0.2982533447176964,0.3167792448018111,0.2900765543814193,0.34379978311812176,0.30965931379707756
10,0.30145222038738106,0.30059570240142464,0.32147572394984947,0.2925149950652892,0.34329053324413505,0.31321008061740596
11,0.30114449617138095,0.3005482991803715,0.32147489325295464,0.29249402825235804,0.3429759158339082,0.31311583253240327
12,0.3014913675577552,0.3011001273444557,0.32251131326009486,0.2929353545239327,0.34271405558353085,0.3136816552298022
13,0.3014913675577552,0.3011001273444557,0.32251131326009486,0.2929353545239327,0.34271405558353085,0.3136816552298022
14,0.30145701067564346,0.30091747838240934,0.32338649783782125,0.2923800403771354,0.3423688402414743,0.3133889932949241
15,0.30155380029609125,0.30118147692584596,0.3240261949448324,0.29316760232543515,0.3424513507478979,0.3147109009235671
16,0.3012276401036909,0.302581904615234,0.3231412521182087,0.29610322254661353,0.34327981030968074,0.3161505774032671
17,0.3045212089422368,0.30590761648661047,0.3267310467297915,0.300732033493748,0.3448623375014116,0.32011366673819297
18,0.30556701317590557,0.30539927770808123,0.3272721744435953,0.30125705616094484,0.3454944511301818,0.3197781088009957
19,0.30624731559087476,0.30563230596499175,0.3260746530075426,0.30209278761906283,0.3452537980173705,0.31922505697771825
20,0.3081856171712666,0.3072259615974192,0.327200926316462,0.3033130164905603,0.35022489183886796,0.3216987316807376
21,0.3092772421238494,0.3081965651828829,0.3281961482399212,0.3033474567430747,0.35190872051447813,0.32130910046227606
22,0.3099202985467645,0.30692779834300177,0.3283168614466173,0.30253582613941976,0.3478012746930469,0.3194961978550761
23,0.31193596628838566,0.3071080011726854,0.32969166352503315,0.30328867286527955,0.35034958147494183,0.3206692058689565
24,0.31344374044897505,0.31029285545722496,0.3320170556749986,0.30397430794088465,0.35351596561421417,0.3232675619935975
25,0.3138792566608559,0.3101275825093879,0.3341531441167368,0.30518780406754875,0.3596536005743879,0.3249616816734011
26,0.3132698688675309,0.31170566026418184,0.333763831930526,0.30530159218348735,0.35942004657019117,0.3254257884727259
27,0.3150556607835266,0.3113456031898662,0.3339538720029454,0.30605279141606806,0.35996706022463826,0.32558256751048226
28,0.3139776582311289,0.3099615242996345,0.33243842570930426,0.3042775716256553,0.35934866355820927,0.3253246041793274
29,0.3144064580147371,0.3101467205000813,0.3330139330469051,0.3049983996439828,0.358603321674425,0.3256845554665112
30,0.31659099045467537,0.311041802243131,0.3346353164695684,0.3045001872537258,0.3545939171766121,0.32656479172719394

